Work-in-Progress: A Universal Instrumentation Platform for Non-Volatile Memories

Emerging non-volatile memories (NVMs) represent a disruptive technology that allows a paradigm shift from the conventional von Neumann architecture towards more efficient computing-in-memory (CIM) architectures. Several instrumentation platforms have been proposed to interface NVMs allowing the characterization of single cells and crossbar structures. However, these platforms suffer from low flexibility and are not capable of performing CIM operations on NVMs. Therefore, we recently designed and built the NeuroBreakoutBoard, a highly versatile instrumentation platform capable of executing CIM on NVMs. We present our preliminary results demonstrating a relative error < 5% in the range of 1 k$\Omega$ to 1 M$\Omega$ and showcase the switching behavior of a HfO$_2$/Ti-based memristive cell.

==> data/R_100_KOhm.csv <==
,Measurement,Read_Voltage,Expected_Voltage,Measured_Voltage,Expected_Current,Measured_Current,Expected_Resistance,Measured_Resistance
0,1,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
1,2,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
2,3,195169.0,588313.4588574345,587310,1952.9985090010307,1949,99933.0,100103.744
3,4,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
4,5,195169.0,588313.4588574345,588798,1952.9985090010307,1954,99933.0,99850.768
5,6,195169.0,588313.4588574345,589561,1952.9985090010307,1957,99933.0,99721.544
6,7,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
7,8,195169.0,588313.4588574345,588836,1952.9985090010307,1954,99933.0,99844.32
8,9,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
9,10,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
10,11,195169.0,588313.4588574345,589332,1952.9985090010307,1956,99933.0,99760.288
11,12,195169.0,588313.4588574345,589179,1952.9985090010307,1955,99933.0,99786.2
12,13,195169.0,588313.4588574345,588760,1952.9985090010307,1954,99933.0,99857.208
13,14,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
14,15,195169.0,588313.4588574345,586242,1952.9985090010307,1946,99933.0,100286.104
15,16,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
16,17,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
17,18,195169.0,588313.4588574345,588340,1952.9985090010307,1953,99933.0,99928.496
18,19,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
19,20,195169.0,588313.4588574345,589485,1952.9985090010307,1956,99933.0,99734.4
20,21,195169.0,588313.4588574345,587921,1952.9985090010307,1951,99933.0,99999.704
21,22,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
22,23,195169.0,588313.4588574345,588493,1952.9985090010307,1953,99933.0,99902.512
23,24,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
24,25,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
25,26,195169.0,588313.4588574345,588340,1952.9985090010307,1953,99933.0,99928.496
26,27,195169.0,588313.4588574345,588989,1952.9985090010307,1955,99933.0,99818.376
27,28,195169.0,588313.4588574345,589714,1952.9985090010307,1957,99933.0,99695.664
28,29,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
29,30,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
30,31,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
31,32,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
32,33,195169.0,588313.4588574345,587882,1952.9985090010307,1951,99933.0,100006.344
33,34,195169.0,588313.4588574345,588798,1952.9985090010307,1954,99933.0,99850.768
34,35,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
35,36,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
36,37,195169.0,588313.4588574345,587730,1952.9985090010307,1951,99933.0,100032.208
37,38,195169.0,588313.4588574345,589103,1952.9985090010307,1955,99933.0,99799.072
38,39,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
39,40,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
40,41,195169.0,588313.4588574345,588340,1952.9985090010307,1953,99933.0,99928.496
41,42,195169.0,588313.4588574345,587310,1952.9985090010307,1949,99933.0,100103.744
42,43,195169.0,588313.4588574345,589332,1952.9985090010307,1956,99933.0,99760.288
43,44,195169.0,588313.4588574345,588340,1952.9985090010307,1953,99933.0,99928.496
44,45,195169.0,588313.4588574345,587921,1952.9985090010307,1951,99933.0,99999.704
45,46,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
46,47,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
47,48,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
48,49,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
49,50,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
50,51,195169.0,588313.4588574345,587921,1952.9985090010307,1951,99933.0,99999.704
51,52,195169.0,588313.4588574345,587882,1952.9985090010307,1951,99933.0,100006.344
52,53,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
53,54,195169.0,588313.4588574345,588874,1952.9985090010307,1954,99933.0,99837.88
54,55,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
55,56,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
56,57,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
57,58,195169.0,588313.4588574345,587501,1952.9985090010307,1950,99933.0,100071.2
58,59,195169.0,588313.4588574345,587768,1952.9985090010307,1951,99933.0,100025.736
59,60,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
60,61,195169.0,588313.4588574345,588989,1952.9985090010307,1955,99933.0,99818.376
61,62,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
62,63,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
63,64,195169.0,588313.4588574345,588989,1952.9985090010307,1955,99933.0,99818.376
64,65,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
65,66,195169.0,588313.4588574345,588722,1952.9985090010307,1954,99933.0,99863.656
66,67,195169.0,588313.4588574345,589561,1952.9985090010307,1957,99933.0,99721.544
67,68,195169.0,588313.4588574345,588493,1952.9985090010307,1953,99933.0,99902.512
68,69,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
69,70,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
70,71,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
71,72,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
72,73,195169.0,588313.4588574345,588951,1952.9985090010307,1955,99933.0,99824.824
73,74,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
74,75,195169.0,588313.4588574345,587882,1952.9985090010307,1951,99933.0,100006.344
75,76,195169.0,588313.4588574345,589179,1952.9985090010307,1955,99933.0,99786.2
76,77,195169.0,588313.4588574345,589218,1952.9985090010307,1956,99933.0,99779.584
77,78,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
78,79,195169.0,588313.4588574345,589065,1952.9985090010307,1955,99933.0,99805.504
79,80,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
80,81,195169.0,588313.4588574345,588989,1952.9985090010307,1955,99933.0,99818.376
81,82,195169.0,588313.4588574345,589904,1952.9985090010307,1958,99933.0,99663.552
82,83,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
83,84,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
84,85,195169.0,588313.4588574345,587615,1952.9985090010307,1950,99933.0,100051.784
85,86,195169.0,588313.4588574345,588989,1952.9985090010307,1955,99933.0,99818.376
86,87,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
87,88,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
88,89,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
89,90,195169.0,588313.4588574345,588836,1952.9985090010307,1954,99933.0,99844.32
90,91,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
91,92,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
92,93,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
93,94,195169.0,588313.4588574345,586013,1952.9985090010307,1945,99933.0,100325.296
94,95,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
95,96,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
96,97,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
97,98,195169.0,588313.4588574345,588073,1952.9985090010307,1952,99933.0,99973.864
98,99,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
99,100,195169.0,588313.4588574345,589027,1952.9985090010307,1955,99933.0,99811.944
100,101,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
101,102,195169.0,588313.4588574345,588836,1952.9985090010307,1954,99933.0,99844.32
102,103,195169.0,588313.4588574345,587120,1952.9985090010307,1949,99933.0,100136.136
103,104,195169.0,588313.4588574345,589103,1952.9985090010307,1955,99933.0,99799.072
104,105,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
105,106,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
106,107,195169.0,588313.4588574345,590171,1952.9985090010307,1959,99933.0,99618.472
107,108,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
108,109,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
109,110,195169.0,588313.4588574345,587768,1952.9985090010307,1951,99933.0,100025.736
110,111,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
111,112,195169.0,588313.4588574345,587005,1952.9985090010307,1948,99933.0,100155.752
112,113,195169.0,588313.4588574345,587997,1952.9985090010307,1951,99933.0,99986.784
113,114,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
114,115,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
115,116,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
116,117,195169.0,588313.4588574345,587768,1952.9985090010307,1951,99933.0,100025.736
117,118,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
118,119,195169.0,588313.4588574345,588760,1952.9985090010307,1954,99933.0,99857.208
119,120,195169.0,588313.4588574345,588836,1952.9985090010307,1954,99933.0,99844.32
120,121,195169.0,588313.4588574345,587348,1952.9985090010307,1949,99933.0,100097.272
121,122,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
122,123,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
123,124,195169.0,588313.4588574345,590362,1952.9985090010307,1959,99933.0,99586.232
124,125,195169.0,588313.4588574345,588073,1952.9985090010307,1952,99933.0,99973.864
125,126,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
126,127,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
127,128,195169.0,588313.4588574345,587692,1952.9985090010307,1950,99933.0,100038.672
128,129,195169.0,588313.4588574345,588073,1952.9985090010307,1952,99933.0,99973.864
129,130,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
130,131,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
131,132,195169.0,588313.4588574345,588874,1952.9985090010307,1954,99933.0,99837.88
132,133,195169.0,588313.4588574345,588760,1952.9985090010307,1954,99933.0,99857.208
133,134,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
134,135,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
135,136,195169.0,588313.4588574345,587882,1952.9985090010307,1951,99933.0,100006.344
136,137,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
137,138,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
138,139,195169.0,588313.4588574345,589637,1952.9985090010307,1957,99933.0,99708.688
139,140,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
140,141,195169.0,588313.4588574345,588722,1952.9985090010307,1954,99933.0,99863.656
141,142,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
142,143,195169.0,588313.4588574345,589103,1952.9985090010307,1955,99933.0,99799.072
143,144,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
144,145,195169.0,588313.4588574345,588912,1952.9985090010307,1954,99933.0,99831.432
145,146,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
146,147,195169.0,588313.4588574345,589561,1952.9985090010307,1957,99933.0,99721.544
147,148,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
148,149,195169.0,588313.4588574345,588111,1952.9985090010307,1952,99933.0,99967.408
149,150,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
150,151,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
151,152,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
152,153,195169.0,588313.4588574345,587959,1952.9985090010307,1951,99933.0,99993.248
153,154,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
154,155,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
155,156,195169.0,588313.4588574345,587463,1952.9985090010307,1950,99933.0,100077.672
156,157,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
157,158,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
158,159,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
159,160,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
160,161,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
161,162,195169.0,588313.4588574345,589103,1952.9985090010307,1955,99933.0,99799.072
162,163,195169.0,588313.4588574345,588340,1952.9985090010307,1953,99933.0,99928.496
163,164,195169.0,588313.4588574345,590400,1952.9985090010307,1959,99933.0,99579.832
164,165,195169.0,588313.4588574345,588989,1952.9985090010307,1955,99933.0,99818.376
165,166,195169.0,588313.4588574345,590591,1952.9985090010307,1960,99933.0,99547.616
166,167,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
167,168,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
168,169,195169.0,588313.4588574345,587844,1952.9985090010307,1951,99933.0,100012.808
169,170,195169.0,588313.4588574345,588798,1952.9985090010307,1954,99933.0,99850.768
170,171,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
171,172,195169.0,588313.4588574345,588493,1952.9985090010307,1953,99933.0,99902.512
172,173,195169.0,588313.4588574345,586853,1952.9985090010307,1948,99933.0,100181.696
173,174,195169.0,588313.4588574345,589866,1952.9985090010307,1958,99933.0,99669.976
174,175,195169.0,588313.4588574345,587921,1952.9985090010307,1951,99933.0,99999.704
175,176,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
176,177,195169.0,588313.4588574345,588722,1952.9985090010307,1954,99933.0,99863.656
177,178,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
178,179,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
179,180,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
180,181,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
181,182,195169.0,588313.4588574345,588493,1952.9985090010307,1953,99933.0,99902.512
182,183,195169.0,588313.4588574345,588951,1952.9985090010307,1955,99933.0,99824.824
183,184,195169.0,588313.4588574345,590019,1952.9985090010307,1958,99933.0,99644.128
184,185,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
185,186,195169.0,588313.4588574345,588874,1952.9985090010307,1954,99933.0,99837.88
186,187,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
187,188,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
188,189,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
189,190,195169.0,588313.4588574345,589027,1952.9985090010307,1955,99933.0,99811.944
190,191,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
191,192,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
192,193,195169.0,588313.4588574345,588073,1952.9985090010307,1952,99933.0,99973.864
193,194,195169.0,588313.4588574345,587921,1952.9985090010307,1951,99933.0,99999.704
194,195,195169.0,588313.4588574345,588989,1952.9985090010307,1955,99933.0,99818.376
195,196,195169.0,588313.4588574345,588073,1952.9985090010307,1952,99933.0,99973.864
196,197,195169.0,588313.4588574345,587997,1952.9985090010307,1951,99933.0,99986.784
197,198,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
198,199,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
199,200,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
200,201,195169.0,588313.4588574345,587615,1952.9985090010307,1950,99933.0,100051.784
201,202,195169.0,588313.4588574345,587272,1952.9985090010307,1949,99933.0,100110.224
202,203,195169.0,588313.4588574345,587692,1952.9985090010307,1950,99933.0,100038.672
203,204,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
204,205,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
205,206,195169.0,588313.4588574345,587501,1952.9985090010307,1950,99933.0,100071.2
206,207,195169.0,588313.4588574345,589027,1952.9985090010307,1955,99933.0,99811.944
207,208,195169.0,588313.4588574345,587844,1952.9985090010307,1951,99933.0,100012.808
208,209,195169.0,588313.4588574345,588340,1952.9985090010307,1953,99933.0,99928.496
209,210,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
210,211,195169.0,588313.4588574345,587997,1952.9985090010307,1951,99933.0,99986.784
211,212,195169.0,588313.4588574345,587730,1952.9985090010307,1951,99933.0,100032.208
212,213,195169.0,588313.4588574345,588912,1952.9985090010307,1954,99933.0,99831.432
213,214,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
214,215,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
215,216,195169.0,588313.4588574345,589027,1952.9985090010307,1955,99933.0,99811.944
216,217,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
217,218,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
218,219,195169.0,588313.4588574345,588912,1952.9985090010307,1954,99933.0,99831.432
219,220,195169.0,588313.4588574345,589714,1952.9985090010307,1957,99933.0,99695.664
220,221,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
221,222,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
222,223,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
223,224,195169.0,588313.4588574345,588989,1952.9985090010307,1955,99933.0,99818.376
224,225,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
225,226,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
226,227,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
227,228,195169.0,588313.4588574345,587997,1952.9985090010307,1951,99933.0,99986.784
228,229,195169.0,588313.4588574345,587768,1952.9985090010307,1951,99933.0,100025.736
229,230,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
230,231,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
231,232,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
232,233,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
233,234,195169.0,588313.4588574345,588951,1952.9985090010307,1955,99933.0,99824.824
234,235,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
235,236,195169.0,588313.4588574345,589218,1952.9985090010307,1956,99933.0,99779.584
236,237,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
237,238,195169.0,588313.4588574345,587539,1952.9985090010307,1950,99933.0,100064.72
238,239,195169.0,588313.4588574345,587921,1952.9985090010307,1951,99933.0,99999.704
239,240,195169.0,588313.4588574345,588836,1952.9985090010307,1954,99933.0,99844.32
240,241,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
241,242,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
242,243,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
243,244,195169.0,588313.4588574345,588912,1952.9985090010307,1954,99933.0,99831.432
244,245,195169.0,588313.4588574345,589103,1952.9985090010307,1955,99933.0,99799.072
245,246,195169.0,588313.4588574345,588073,1952.9985090010307,1952,99933.0,99973.864
246,247,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
247,248,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
248,249,195169.0,588313.4588574345,587501,1952.9985090010307,1950,99933.0,100071.2
249,250,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
250,251,195169.0,588313.4588574345,589981,1952.9985090010307,1958,99933.0,99650.544
251,252,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
252,253,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
253,254,195169.0,588313.4588574345,586128,1952.9985090010307,1945,99933.0,100305.616
254,255,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
255,256,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
256,257,195169.0,588313.4588574345,587997,1952.9985090010307,1951,99933.0,99986.784
257,258,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
258,259,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
259,260,195169.0,588313.4588574345,587768,1952.9985090010307,1951,99933.0,100025.736
260,261,195169.0,588313.4588574345,588836,1952.9985090010307,1954,99933.0,99844.32
261,262,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
262,263,195169.0,588313.4588574345,587310,1952.9985090010307,1949,99933.0,100103.744
263,264,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
264,265,195169.0,588313.4588574345,587768,1952.9985090010307,1951,99933.0,100025.736
265,266,195169.0,588313.4588574345,587577,1952.9985090010307,1950,99933.0,100058.256
266,267,195169.0,588313.4588574345,588912,1952.9985090010307,1954,99933.0,99831.432
267,268,195169.0,588313.4588574345,587654,1952.9985090010307,1950,99933.0,100045.144
268,269,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
269,270,195169.0,588313.4588574345,588989,1952.9985090010307,1955,99933.0,99818.376
270,271,195169.0,588313.4588574345,588989,1952.9985090010307,1955,99933.0,99818.376
271,272,195169.0,588313.4588574345,585899,1952.9985090010307,1944,99933.0,100344.824
272,273,195169.0,588313.4588574345,588912,1952.9985090010307,1954,99933.0,99831.432
273,274,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
274,275,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
275,276,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
276,277,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
277,278,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
278,279,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
279,280,195169.0,588313.4588574345,588073,1952.9985090010307,1952,99933.0,99973.864
280,281,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
281,282,195169.0,588313.4588574345,587959,1952.9985090010307,1951,99933.0,99993.248
282,283,195169.0,588313.4588574345,589141,1952.9985090010307,1955,99933.0,99792.624
283,284,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
284,285,195169.0,588313.4588574345,587959,1952.9985090010307,1951,99933.0,99993.248
285,286,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
286,287,195169.0,588313.4588574345,587959,1952.9985090010307,1951,99933.0,99993.248
287,288,195169.0,588313.4588574345,588073,1952.9985090010307,1952,99933.0,99973.864
288,289,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
289,290,195169.0,588313.4588574345,587692,1952.9985090010307,1950,99933.0,100038.672
290,291,195169.0,588313.4588574345,589065,1952.9985090010307,1955,99933.0,99805.504
291,292,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
292,293,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
293,294,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
294,295,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
295,296,195169.0,588313.4588574345,588836,1952.9985090010307,1954,99933.0,99844.32
296,297,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
297,298,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
298,299,195169.0,588313.4588574345,587959,1952.9985090010307,1951,99933.0,99993.248
299,300,195169.0,588313.4588574345,587654,1952.9985090010307,1950,99933.0,100045.144
300,301,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
301,302,195169.0,588313.4588574345,589141,1952.9985090010307,1955,99933.0,99792.624
302,303,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
303,304,195169.0,588313.4588574345,588951,1952.9985090010307,1955,99933.0,99824.824
304,305,195169.0,588313.4588574345,588989,1952.9985090010307,1955,99933.0,99818.376
305,306,195169.0,588313.4588574345,586509,1952.9985090010307,1947,99933.0,100240.456
306,307,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
307,308,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
308,309,195169.0,588313.4588574345,588340,1952.9985090010307,1953,99933.0,99928.496
309,310,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
310,311,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
311,312,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
312,313,195169.0,588313.4588574345,587768,1952.9985090010307,1951,99933.0,100025.736
313,314,195169.0,588313.4588574345,588760,1952.9985090010307,1954,99933.0,99857.208
314,315,195169.0,588313.4588574345,591583,1952.9985090010307,1963,99933.0,99380.696
315,316,195169.0,588313.4588574345,589065,1952.9985090010307,1955,99933.0,99805.504
316,317,195169.0,588313.4588574345,588836,1952.9985090010307,1954,99933.0,99844.32
317,318,195169.0,588313.4588574345,589675,1952.9985090010307,1957,99933.0,99702.256
318,319,195169.0,588313.4588574345,588722,1952.9985090010307,1954,99933.0,99863.656
319,320,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
320,321,195169.0,588313.4588574345,589065,1952.9985090010307,1955,99933.0,99805.504
321,322,195169.0,588313.4588574345,588493,1952.9985090010307,1953,99933.0,99902.512
322,323,195169.0,588313.4588574345,587654,1952.9985090010307,1950,99933.0,100045.144
323,324,195169.0,588313.4588574345,590858,1952.9985090010307,1961,99933.0,99502.64
324,325,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
325,326,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
326,327,195169.0,588313.4588574345,588493,1952.9985090010307,1953,99933.0,99902.512
327,328,195169.0,588313.4588574345,588912,1952.9985090010307,1954,99933.0,99831.432
328,329,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
329,330,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
330,331,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
331,332,195169.0,588313.4588574345,587959,1952.9985090010307,1951,99933.0,99993.248
332,333,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
333,334,195169.0,588313.4588574345,588760,1952.9985090010307,1954,99933.0,99857.208
334,335,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
335,336,195169.0,588313.4588574345,589065,1952.9985090010307,1955,99933.0,99805.504
336,337,195169.0,588313.4588574345,588340,1952.9985090010307,1953,99933.0,99928.496
337,338,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
338,339,195169.0,588313.4588574345,587844,1952.9985090010307,1951,99933.0,100012.808
339,340,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
340,341,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
341,342,195169.0,588313.4588574345,587425,1952.9985090010307,1950,99933.0,100084.144
342,343,195169.0,588313.4588574345,587882,1952.9985090010307,1951,99933.0,100006.344
343,344,195169.0,588313.4588574345,587768,1952.9985090010307,1951,99933.0,100025.736
344,345,195169.0,588313.4588574345,588836,1952.9985090010307,1954,99933.0,99844.32
345,346,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
346,347,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
347,348,195169.0,588313.4588574345,589218,1952.9985090010307,1956,99933.0,99779.584
348,349,195169.0,588313.4588574345,588836,1952.9985090010307,1954,99933.0,99844.32
349,350,195169.0,588313.4588574345,588493,1952.9985090010307,1953,99933.0,99902.512
350,351,195169.0,588313.4588574345,589218,1952.9985090010307,1956,99933.0,99779.584
351,352,195169.0,588313.4588574345,587615,1952.9985090010307,1950,99933.0,100051.784
352,353,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
353,354,195169.0,588313.4588574345,589904,1952.9985090010307,1958,99933.0,99663.552
354,355,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
355,356,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
356,357,195169.0,588313.4588574345,588798,1952.9985090010307,1954,99933.0,99850.768
357,358,195169.0,588313.4588574345,589141,1952.9985090010307,1955,99933.0,99792.624
358,359,195169.0,588313.4588574345,587921,1952.9985090010307,1951,99933.0,99999.704
359,360,195169.0,588313.4588574345,589256,1952.9985090010307,1956,99933.0,99773.152
360,361,195169.0,588313.4588574345,587539,1952.9985090010307,1950,99933.0,100064.72
361,362,195169.0,588313.4588574345,589141,1952.9985090010307,1955,99933.0,99792.624
362,363,195169.0,588313.4588574345,589904,1952.9985090010307,1958,99933.0,99663.552
363,364,195169.0,588313.4588574345,588073,1952.9985090010307,1952,99933.0,99973.864
364,365,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
365,366,195169.0,588313.4588574345,588760,1952.9985090010307,1954,99933.0,99857.208
366,367,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
367,368,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
368,369,195169.0,588313.4588574345,588951,1952.9985090010307,1955,99933.0,99824.824
369,370,195169.0,588313.4588574345,588912,1952.9985090010307,1954,99933.0,99831.432
370,371,195169.0,588313.4588574345,588798,1952.9985090010307,1954,99933.0,99850.768
371,372,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
372,373,195169.0,588313.4588574345,588111,1952.9985090010307,1952,99933.0,99967.408
373,374,195169.0,588313.4588574345,588836,1952.9985090010307,1954,99933.0,99844.32
374,375,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
375,376,195169.0,588313.4588574345,588073,1952.9985090010307,1952,99933.0,99973.864
376,377,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
377,378,195169.0,588313.4588574345,586662,1952.9985090010307,1947,99933.0,100214.312
378,379,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
379,380,195169.0,588313.4588574345,588111,1952.9985090010307,1952,99933.0,99967.408
380,381,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
381,382,195169.0,588313.4588574345,589485,1952.9985090010307,1956,99933.0,99734.4
382,383,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
383,384,195169.0,588313.4588574345,588493,1952.9985090010307,1953,99933.0,99902.512
384,385,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
385,386,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
386,387,195169.0,588313.4588574345,589637,1952.9985090010307,1957,99933.0,99708.688
387,388,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
388,389,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
389,390,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
390,391,195169.0,588313.4588574345,587882,1952.9985090010307,1951,99933.0,100006.344
391,392,195169.0,588313.4588574345,589141,1952.9985090010307,1955,99933.0,99792.624
392,393,195169.0,588313.4588574345,588722,1952.9985090010307,1954,99933.0,99863.656
393,394,195169.0,588313.4588574345,589027,1952.9985090010307,1955,99933.0,99811.944
394,395,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
395,396,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
396,397,195169.0,588313.4588574345,588111,1952.9985090010307,1952,99933.0,99967.408
397,398,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
398,399,195169.0,588313.4588574345,589141,1952.9985090010307,1955,99933.0,99792.624
399,400,195169.0,588313.4588574345,589141,1952.9985090010307,1955,99933.0,99792.624
400,401,195169.0,588313.4588574345,588912,1952.9985090010307,1954,99933.0,99831.432
401,402,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
402,403,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
403,404,195169.0,588313.4588574345,587997,1952.9985090010307,1951,99933.0,99986.784
404,405,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
405,406,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
406,407,195169.0,588313.4588574345,589447,1952.9985090010307,1956,99933.0,99740.824
407,408,195169.0,588313.4588574345,589714,1952.9985090010307,1957,99933.0,99695.664
408,409,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
409,410,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
410,411,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
411,412,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
412,413,195169.0,588313.4588574345,589027,1952.9985090010307,1955,99933.0,99811.944
413,414,195169.0,588313.4588574345,588722,1952.9985090010307,1954,99933.0,99863.656
414,415,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
415,416,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
416,417,195169.0,588313.4588574345,587844,1952.9985090010307,1951,99933.0,100012.808
417,418,195169.0,588313.4588574345,588722,1952.9985090010307,1954,99933.0,99863.656
418,419,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
419,420,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
420,421,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
421,422,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
422,423,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
423,424,195169.0,588313.4588574345,587310,1952.9985090010307,1949,99933.0,100103.744
424,425,195169.0,588313.4588574345,587806,1952.9985090010307,1951,99933.0,100019.28
425,426,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
426,427,195169.0,588313.4588574345,588073,1952.9985090010307,1952,99933.0,99973.864
427,428,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
428,429,195169.0,588313.4588574345,588874,1952.9985090010307,1954,99933.0,99837.88
429,430,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
430,431,195169.0,588313.4588574345,587234,1952.9985090010307,1949,99933.0,100116.696
431,432,195169.0,588313.4588574345,587463,1952.9985090010307,1950,99933.0,100077.672
432,433,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
433,434,195169.0,588313.4588574345,588722,1952.9985090010307,1954,99933.0,99863.656
434,435,195169.0,588313.4588574345,588340,1952.9985090010307,1953,99933.0,99928.496
435,436,195169.0,588313.4588574345,588836,1952.9985090010307,1954,99933.0,99844.32
436,437,195169.0,588313.4588574345,588760,1952.9985090010307,1954,99933.0,99857.208
437,438,195169.0,588313.4588574345,587997,1952.9985090010307,1951,99933.0,99986.784
438,439,195169.0,588313.4588574345,586662,1952.9985090010307,1947,99933.0,100214.312
439,440,195169.0,588313.4588574345,588340,1952.9985090010307,1953,99933.0,99928.496
440,441,195169.0,588313.4588574345,589523,1952.9985090010307,1957,99933.0,99727.96
441,442,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
442,443,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
443,444,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
444,445,195169.0,588313.4588574345,587882,1952.9985090010307,1951,99933.0,100006.344
445,446,195169.0,588313.4588574345,587577,1952.9985090010307,1950,99933.0,100058.256
446,447,195169.0,588313.4588574345,587921,1952.9985090010307,1951,99933.0,99999.704
447,448,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
448,449,195169.0,588313.4588574345,589523,1952.9985090010307,1957,99933.0,99727.96
449,450,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
450,451,195169.0,588313.4588574345,588874,1952.9985090010307,1954,99933.0,99837.88
451,452,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
452,453,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
453,454,195169.0,588313.4588574345,588874,1952.9985090010307,1954,99933.0,99837.88
454,455,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
455,456,195169.0,588313.4588574345,587654,1952.9985090010307,1950,99933.0,100045.144
456,457,195169.0,588313.4588574345,588340,1952.9985090010307,1953,99933.0,99928.496
457,458,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
458,459,195169.0,588313.4588574345,588798,1952.9985090010307,1954,99933.0,99850.768
459,460,195169.0,588313.4588574345,588111,1952.9985090010307,1952,99933.0,99967.408
460,461,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
461,462,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
462,463,195169.0,588313.4588574345,587882,1952.9985090010307,1951,99933.0,100006.344
463,464,195169.0,588313.4588574345,589065,1952.9985090010307,1955,99933.0,99805.504
464,465,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
465,466,195169.0,588313.4588574345,588760,1952.9985090010307,1954,99933.0,99857.208
466,467,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
467,468,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
468,469,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
469,470,195169.0,588313.4588574345,587882,1952.9985090010307,1951,99933.0,100006.344
470,471,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
471,472,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
472,473,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
473,474,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
474,475,195169.0,588313.4588574345,587997,1952.9985090010307,1951,99933.0,99986.784
475,476,195169.0,588313.4588574345,587577,1952.9985090010307,1950,99933.0,100058.256
476,477,195169.0,588313.4588574345,587692,1952.9985090010307,1950,99933.0,100038.672
477,478,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
478,479,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
479,480,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
480,481,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
481,482,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
482,483,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
483,484,195169.0,588313.4588574345,590324,1952.9985090010307,1959,99933.0,99592.648
484,485,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
485,486,195169.0,588313.4588574345,588111,1952.9985090010307,1952,99933.0,99967.408
486,487,195169.0,588313.4588574345,588493,1952.9985090010307,1953,99933.0,99902.512
487,488,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
488,489,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
489,490,195169.0,588313.4588574345,587692,1952.9985090010307,1950,99933.0,100038.672
490,491,195169.0,588313.4588574345,587425,1952.9985090010307,1950,99933.0,100084.144
491,492,195169.0,588313.4588574345,587692,1952.9985090010307,1950,99933.0,100038.672
492,493,195169.0,588313.4588574345,592117,1952.9985090010307,1965,99933.0,99291.064
493,494,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
494,495,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
495,496,195169.0,588313.4588574345,588493,1952.9985090010307,1953,99933.0,99902.512
496,497,195169.0,588313.4588574345,589065,1952.9985090010307,1955,99933.0,99805.504
497,498,195169.0,588313.4588574345,589027,1952.9985090010307,1955,99933.0,99811.944
498,499,195169.0,588313.4588574345,589790,1952.9985090010307,1957,99933.0,99682.824
499,500,195169.0,588313.4588574345,587463,1952.9985090010307,1950,99933.0,100077.672
500,501,195169.0,588313.4588574345,587959,1952.9985090010307,1951,99933.0,99993.248
501,502,195169.0,588313.4588574345,588340,1952.9985090010307,1953,99933.0,99928.496
502,503,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
503,504,195169.0,588313.4588574345,587882,1952.9985090010307,1951,99933.0,100006.344
504,505,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
505,506,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
506,507,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
507,508,195169.0,588313.4588574345,588073,1952.9985090010307,1952,99933.0,99973.864
508,509,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
509,510,195169.0,588313.4588574345,588493,1952.9985090010307,1953,99933.0,99902.512
510,511,195169.0,588313.4588574345,587615,1952.9985090010307,1950,99933.0,100051.784
511,512,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
512,513,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
513,514,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
514,515,195169.0,588313.4588574345,588989,1952.9985090010307,1955,99933.0,99818.376
515,516,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
516,517,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
517,518,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
518,519,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
519,520,195169.0,588313.4588574345,588493,1952.9985090010307,1953,99933.0,99902.512
520,521,195169.0,588313.4588574345,587997,1952.9985090010307,1951,99933.0,99986.784
521,522,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
522,523,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
523,524,195169.0,588313.4588574345,588760,1952.9985090010307,1954,99933.0,99857.208
524,525,195169.0,588313.4588574345,588340,1952.9985090010307,1953,99933.0,99928.496
525,526,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
526,527,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
527,528,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
528,529,195169.0,588313.4588574345,589675,1952.9985090010307,1957,99933.0,99702.256
529,530,195169.0,588313.4588574345,588722,1952.9985090010307,1954,99933.0,99863.656
530,531,195169.0,588313.4588574345,588722,1952.9985090010307,1954,99933.0,99863.656
531,532,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
532,533,195169.0,588313.4588574345,587806,1952.9985090010307,1951,99933.0,100019.28
533,534,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
534,535,195169.0,588313.4588574345,587768,1952.9985090010307,1951,99933.0,100025.736
535,536,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
536,537,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
537,538,195169.0,588313.4588574345,588874,1952.9985090010307,1954,99933.0,99837.88
538,539,195169.0,588313.4588574345,588073,1952.9985090010307,1952,99933.0,99973.864
539,540,195169.0,588313.4588574345,587997,1952.9985090010307,1951,99933.0,99986.784
540,541,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
541,542,195169.0,588313.4588574345,588493,1952.9985090010307,1953,99933.0,99902.512
542,543,195169.0,588313.4588574345,588836,1952.9985090010307,1954,99933.0,99844.32
543,544,195169.0,588313.4588574345,589332,1952.9985090010307,1956,99933.0,99760.288
544,545,195169.0,588313.4588574345,587844,1952.9985090010307,1951,99933.0,100012.808
545,546,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
546,547,195169.0,588313.4588574345,587539,1952.9985090010307,1950,99933.0,100064.72
547,548,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
548,549,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
549,550,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
550,551,195169.0,588313.4588574345,589141,1952.9985090010307,1955,99933.0,99792.624
551,552,195169.0,588313.4588574345,588111,1952.9985090010307,1952,99933.0,99967.408
552,553,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
553,554,195169.0,588313.4588574345,589027,1952.9985090010307,1955,99933.0,99811.944
554,555,195169.0,588313.4588574345,587997,1952.9985090010307,1951,99933.0,99986.784
555,556,195169.0,588313.4588574345,587081,1952.9985090010307,1948,99933.0,100142.784
556,557,195169.0,588313.4588574345,588760,1952.9985090010307,1954,99933.0,99857.208
557,558,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
558,559,195169.0,588313.4588574345,589408,1952.9985090010307,1956,99933.0,99747.424
559,560,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
560,561,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
561,562,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
562,563,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
563,564,195169.0,588313.4588574345,588340,1952.9985090010307,1953,99933.0,99928.496
564,565,195169.0,588313.4588574345,589179,1952.9985090010307,1955,99933.0,99786.2
565,566,195169.0,588313.4588574345,589447,1952.9985090010307,1956,99933.0,99740.824
566,567,195169.0,588313.4588574345,588340,1952.9985090010307,1953,99933.0,99928.496
567,568,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
568,569,195169.0,588313.4588574345,588874,1952.9985090010307,1954,99933.0,99837.88
569,570,195169.0,588313.4588574345,588493,1952.9985090010307,1953,99933.0,99902.512
570,571,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
571,572,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
572,573,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
573,574,195169.0,588313.4588574345,589828,1952.9985090010307,1958,99933.0,99676.392
574,575,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
575,576,195169.0,588313.4588574345,588340,1952.9985090010307,1953,99933.0,99928.496
576,577,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
577,578,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
578,579,195169.0,588313.4588574345,588836,1952.9985090010307,1954,99933.0,99844.32
579,580,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
580,581,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
581,582,195169.0,588313.4588574345,587615,1952.9985090010307,1950,99933.0,100051.784
582,583,195169.0,588313.4588574345,588073,1952.9985090010307,1952,99933.0,99973.864
583,584,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
584,585,195169.0,588313.4588574345,589599,1952.9985090010307,1957,99933.0,99715.112
585,586,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
586,587,195169.0,588313.4588574345,587806,1952.9985090010307,1951,99933.0,100019.28
587,588,195169.0,588313.4588574345,587921,1952.9985090010307,1951,99933.0,99999.704
588,589,195169.0,588313.4588574345,587806,1952.9985090010307,1951,99933.0,100019.28
589,590,195169.0,588313.4588574345,585937,1952.9985090010307,1945,99933.0,100338.304
590,591,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
591,592,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
592,593,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
593,594,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
594,595,195169.0,588313.4588574345,587577,1952.9985090010307,1950,99933.0,100058.256
595,596,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
596,597,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
597,598,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
598,599,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
599,600,195169.0,588313.4588574345,588798,1952.9985090010307,1954,99933.0,99850.768
600,601,195169.0,588313.4588574345,587730,1952.9985090010307,1951,99933.0,100032.208
601,602,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
602,603,195169.0,588313.4588574345,587692,1952.9985090010307,1950,99933.0,100038.672
603,604,195169.0,588313.4588574345,588912,1952.9985090010307,1954,99933.0,99831.432
604,605,195169.0,588313.4588574345,587577,1952.9985090010307,1950,99933.0,100058.256
605,606,195169.0,588313.4588574345,588073,1952.9985090010307,1952,99933.0,99973.864
606,607,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
607,608,195169.0,588313.4588574345,587539,1952.9985090010307,1950,99933.0,100064.72
608,609,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
609,610,195169.0,588313.4588574345,588798,1952.9985090010307,1954,99933.0,99850.768
610,611,195169.0,588313.4588574345,588722,1952.9985090010307,1954,99933.0,99863.656
611,612,195169.0,588313.4588574345,588493,1952.9985090010307,1953,99933.0,99902.512
612,613,195169.0,588313.4588574345,588111,1952.9985090010307,1952,99933.0,99967.408
613,614,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
614,615,195169.0,588313.4588574345,589332,1952.9985090010307,1956,99933.0,99760.288
615,616,195169.0,588313.4588574345,588836,1952.9985090010307,1954,99933.0,99844.32
616,617,195169.0,588313.4588574345,590438,1952.9985090010307,1960,99933.0,99573.416
617,618,195169.0,588313.4588574345,588340,1952.9985090010307,1953,99933.0,99928.496
618,619,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
619,620,195169.0,588313.4588574345,589218,1952.9985090010307,1956,99933.0,99779.584
620,621,195169.0,588313.4588574345,589447,1952.9985090010307,1956,99933.0,99740.824
621,622,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
622,623,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
623,624,195169.0,588313.4588574345,588989,1952.9985090010307,1955,99933.0,99818.376
624,625,195169.0,588313.4588574345,588493,1952.9985090010307,1953,99933.0,99902.512
625,626,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
626,627,195169.0,588313.4588574345,589447,1952.9985090010307,1956,99933.0,99740.824
627,628,195169.0,588313.4588574345,588912,1952.9985090010307,1954,99933.0,99831.432
628,629,195169.0,588313.4588574345,587959,1952.9985090010307,1951,99933.0,99993.248
629,630,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
630,631,195169.0,588313.4588574345,588798,1952.9985090010307,1954,99933.0,99850.768
631,632,195169.0,588313.4588574345,588760,1952.9985090010307,1954,99933.0,99857.208
632,633,195169.0,588313.4588574345,588111,1952.9985090010307,1952,99933.0,99967.408
633,634,195169.0,588313.4588574345,587654,1952.9985090010307,1950,99933.0,100045.144
634,635,195169.0,588313.4588574345,586013,1952.9985090010307,1945,99933.0,100325.296
635,636,195169.0,588313.4588574345,588798,1952.9985090010307,1954,99933.0,99850.768
636,637,195169.0,588313.4588574345,588912,1952.9985090010307,1954,99933.0,99831.432
637,638,195169.0,588313.4588574345,588722,1952.9985090010307,1954,99933.0,99863.656
638,639,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
639,640,195169.0,588313.4588574345,589141,1952.9985090010307,1955,99933.0,99792.624
640,641,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
641,642,195169.0,588313.4588574345,587959,1952.9985090010307,1951,99933.0,99993.248
642,643,195169.0,588313.4588574345,587654,1952.9985090010307,1950,99933.0,100045.144
643,644,195169.0,588313.4588574345,587730,1952.9985090010307,1951,99933.0,100032.208
644,645,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
645,646,195169.0,588313.4588574345,588073,1952.9985090010307,1952,99933.0,99973.864
646,647,195169.0,588313.4588574345,587158,1952.9985090010307,1949,99933.0,100129.656
647,648,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
648,649,195169.0,588313.4588574345,587844,1952.9985090010307,1951,99933.0,100012.808
649,650,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
650,651,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
651,652,195169.0,588313.4588574345,589179,1952.9985090010307,1955,99933.0,99786.2
652,653,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
653,654,195169.0,588313.4588574345,588073,1952.9985090010307,1952,99933.0,99973.864
654,655,195169.0,588313.4588574345,589065,1952.9985090010307,1955,99933.0,99805.504
655,656,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
656,657,195169.0,588313.4588574345,587806,1952.9985090010307,1951,99933.0,100019.28
657,658,195169.0,588313.4588574345,587844,1952.9985090010307,1951,99933.0,100012.808
658,659,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
659,660,195169.0,588313.4588574345,589027,1952.9985090010307,1955,99933.0,99811.944
660,661,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
661,662,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
662,663,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
663,664,195169.0,588313.4588574345,588493,1952.9985090010307,1953,99933.0,99902.512
664,665,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
665,666,195169.0,588313.4588574345,589065,1952.9985090010307,1955,99933.0,99805.504
666,667,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
667,668,195169.0,588313.4588574345,587921,1952.9985090010307,1951,99933.0,99999.704
668,669,195169.0,588313.4588574345,587921,1952.9985090010307,1951,99933.0,99999.704
669,670,195169.0,588313.4588574345,588798,1952.9985090010307,1954,99933.0,99850.768
670,671,195169.0,588313.4588574345,588760,1952.9985090010307,1954,99933.0,99857.208
671,672,195169.0,588313.4588574345,588836,1952.9985090010307,1954,99933.0,99844.32
672,673,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
673,674,195169.0,588313.4588574345,588912,1952.9985090010307,1954,99933.0,99831.432
674,675,195169.0,588313.4588574345,589675,1952.9985090010307,1957,99933.0,99702.256
675,676,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
676,677,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
677,678,195169.0,588313.4588574345,586967,1952.9985090010307,1948,99933.0,100162.24
678,679,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
679,680,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
680,681,195169.0,588313.4588574345,587806,1952.9985090010307,1951,99933.0,100019.28
681,682,195169.0,588313.4588574345,588722,1952.9985090010307,1954,99933.0,99863.656
682,683,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
683,684,195169.0,588313.4588574345,587921,1952.9985090010307,1951,99933.0,99999.704
684,685,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
685,686,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
686,687,195169.0,588313.4588574345,588340,1952.9985090010307,1953,99933.0,99928.496
687,688,195169.0,588313.4588574345,588073,1952.9985090010307,1952,99933.0,99973.864
688,689,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
689,690,195169.0,588313.4588574345,588073,1952.9985090010307,1952,99933.0,99973.864
690,691,195169.0,588313.4588574345,588760,1952.9985090010307,1954,99933.0,99857.208
691,692,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
692,693,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
693,694,195169.0,588313.4588574345,589332,1952.9985090010307,1956,99933.0,99760.288
694,695,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
695,696,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
696,697,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
697,698,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
698,699,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
699,700,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
700,701,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
701,702,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
702,703,195169.0,588313.4588574345,588493,1952.9985090010307,1953,99933.0,99902.512
703,704,195169.0,588313.4588574345,588798,1952.9985090010307,1954,99933.0,99850.768
704,705,195169.0,588313.4588574345,588760,1952.9985090010307,1954,99933.0,99857.208
705,706,195169.0,588313.4588574345,589523,1952.9985090010307,1957,99933.0,99727.96
706,707,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
707,708,195169.0,588313.4588574345,587654,1952.9985090010307,1950,99933.0,100045.144
708,709,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
709,710,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
710,711,195169.0,588313.4588574345,587654,1952.9985090010307,1950,99933.0,100045.144
711,712,195169.0,588313.4588574345,587539,1952.9985090010307,1950,99933.0,100064.72
712,713,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
713,714,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
714,715,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
715,716,195169.0,588313.4588574345,588073,1952.9985090010307,1952,99933.0,99973.864
716,717,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
717,718,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
718,719,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
719,720,195169.0,588313.4588574345,587463,1952.9985090010307,1950,99933.0,100077.672
720,721,195169.0,588313.4588574345,587997,1952.9985090010307,1951,99933.0,99986.784
721,722,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
722,723,195169.0,588313.4588574345,587692,1952.9985090010307,1950,99933.0,100038.672
723,724,195169.0,588313.4588574345,587882,1952.9985090010307,1951,99933.0,100006.344
724,725,195169.0,588313.4588574345,588111,1952.9985090010307,1952,99933.0,99967.408
725,726,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
726,727,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
727,728,195169.0,588313.4588574345,587577,1952.9985090010307,1950,99933.0,100058.256
728,729,195169.0,588313.4588574345,587463,1952.9985090010307,1950,99933.0,100077.672
729,730,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
730,731,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
731,732,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
732,733,195169.0,588313.4588574345,588111,1952.9985090010307,1952,99933.0,99967.408
733,734,195169.0,588313.4588574345,587959,1952.9985090010307,1951,99933.0,99993.248
734,735,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
735,736,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
736,737,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
737,738,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
738,739,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
739,740,195169.0,588313.4588574345,588760,1952.9985090010307,1954,99933.0,99857.208
740,741,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
741,742,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
742,743,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
743,744,195169.0,588313.4588574345,588340,1952.9985090010307,1953,99933.0,99928.496
744,745,195169.0,588313.4588574345,588111,1952.9985090010307,1952,99933.0,99967.408
745,746,195169.0,588313.4588574345,588722,1952.9985090010307,1954,99933.0,99863.656
746,747,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
747,748,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
748,749,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
749,750,195169.0,588313.4588574345,588836,1952.9985090010307,1954,99933.0,99844.32
750,751,195169.0,588313.4588574345,588340,1952.9985090010307,1953,99933.0,99928.496
751,752,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
752,753,195169.0,588313.4588574345,588493,1952.9985090010307,1953,99933.0,99902.512
753,754,195169.0,588313.4588574345,587768,1952.9985090010307,1951,99933.0,100025.736
754,755,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
755,756,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
756,757,195169.0,588313.4588574345,588493,1952.9985090010307,1953,99933.0,99902.512
757,758,195169.0,588313.4588574345,587882,1952.9985090010307,1951,99933.0,100006.344
758,759,195169.0,588313.4588574345,586814,1952.9985090010307,1948,99933.0,100188.36
759,760,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
760,761,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
761,762,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
762,763,195169.0,588313.4588574345,587425,1952.9985090010307,1950,99933.0,100084.144
763,764,195169.0,588313.4588574345,589866,1952.9985090010307,1958,99933.0,99669.976
764,765,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
765,766,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
766,767,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
767,768,195169.0,588313.4588574345,590362,1952.9985090010307,1959,99933.0,99586.232
768,769,195169.0,588313.4588574345,587959,1952.9985090010307,1951,99933.0,99993.248
769,770,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
770,771,195169.0,588313.4588574345,587730,1952.9985090010307,1951,99933.0,100032.208
771,772,195169.0,588313.4588574345,586624,1952.9985090010307,1947,99933.0,100220.8
772,773,195169.0,588313.4588574345,587997,1952.9985090010307,1951,99933.0,99986.784
773,774,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
774,775,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
775,776,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
776,777,195169.0,588313.4588574345,589103,1952.9985090010307,1955,99933.0,99799.072
777,778,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
778,779,195169.0,588313.4588574345,587654,1952.9985090010307,1950,99933.0,100045.144
779,780,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
780,781,195169.0,588313.4588574345,588722,1952.9985090010307,1954,99933.0,99863.656
781,782,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
782,783,195169.0,588313.4588574345,587959,1952.9985090010307,1951,99933.0,99993.248
783,784,195169.0,588313.4588574345,588073,1952.9985090010307,1952,99933.0,99973.864
784,785,195169.0,588313.4588574345,588340,1952.9985090010307,1953,99933.0,99928.496
785,786,195169.0,588313.4588574345,586624,1952.9985090010307,1947,99933.0,100220.8
786,787,195169.0,588313.4588574345,587959,1952.9985090010307,1951,99933.0,99993.248
787,788,195169.0,588313.4588574345,588111,1952.9985090010307,1952,99933.0,99967.408
788,789,195169.0,588313.4588574345,587272,1952.9985090010307,1949,99933.0,100110.224
789,790,195169.0,588313.4588574345,587577,1952.9985090010307,1950,99933.0,100058.256
790,791,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
791,792,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
792,793,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
793,794,195169.0,588313.4588574345,589408,1952.9985090010307,1956,99933.0,99747.424
794,795,195169.0,588313.4588574345,590019,1952.9985090010307,1958,99933.0,99644.128
795,796,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
796,797,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
797,798,195169.0,588313.4588574345,589141,1952.9985090010307,1955,99933.0,99792.624
798,799,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
799,800,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
800,801,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
801,802,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
802,803,195169.0,588313.4588574345,588951,1952.9985090010307,1955,99933.0,99824.824
803,804,195169.0,588313.4588574345,589065,1952.9985090010307,1955,99933.0,99805.504
804,805,195169.0,588313.4588574345,588874,1952.9985090010307,1954,99933.0,99837.88
805,806,195169.0,588313.4588574345,587806,1952.9985090010307,1951,99933.0,100019.28
806,807,195169.0,588313.4588574345,588340,1952.9985090010307,1953,99933.0,99928.496
807,808,195169.0,588313.4588574345,589332,1952.9985090010307,1956,99933.0,99760.288
808,809,195169.0,588313.4588574345,588760,1952.9985090010307,1954,99933.0,99857.208
809,810,195169.0,588313.4588574345,588798,1952.9985090010307,1954,99933.0,99850.768
810,811,195169.0,588313.4588574345,587501,1952.9985090010307,1950,99933.0,100071.2
811,812,195169.0,588313.4588574345,588340,1952.9985090010307,1953,99933.0,99928.496
812,813,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
813,814,195169.0,588313.4588574345,587577,1952.9985090010307,1950,99933.0,100058.256
814,815,195169.0,588313.4588574345,587730,1952.9985090010307,1951,99933.0,100032.208
815,816,195169.0,588313.4588574345,587997,1952.9985090010307,1951,99933.0,99986.784
816,817,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
817,818,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
818,819,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
819,820,195169.0,588313.4588574345,585250,1952.9985090010307,1942,99933.0,100456.088
820,821,195169.0,588313.4588574345,588111,1952.9985090010307,1952,99933.0,99967.408
821,822,195169.0,588313.4588574345,588951,1952.9985090010307,1955,99933.0,99824.824
822,823,195169.0,588313.4588574345,589179,1952.9985090010307,1955,99933.0,99786.2
823,824,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
824,825,195169.0,588313.4588574345,587768,1952.9985090010307,1951,99933.0,100025.736
825,826,195169.0,588313.4588574345,588989,1952.9985090010307,1955,99933.0,99818.376
826,827,195169.0,588313.4588574345,587921,1952.9985090010307,1951,99933.0,99999.704
827,828,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
828,829,195169.0,588313.4588574345,587425,1952.9985090010307,1950,99933.0,100084.144
829,830,195169.0,588313.4588574345,587387,1952.9985090010307,1949,99933.0,100090.616
830,831,195169.0,588313.4588574345,587921,1952.9985090010307,1951,99933.0,99999.704
831,832,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
832,833,195169.0,588313.4588574345,588912,1952.9985090010307,1954,99933.0,99831.432
833,834,195169.0,588313.4588574345,589218,1952.9985090010307,1956,99933.0,99779.584
834,835,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
835,836,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
836,837,195169.0,588313.4588574345,589218,1952.9985090010307,1956,99933.0,99779.584
837,838,195169.0,588313.4588574345,589752,1952.9985090010307,1957,99933.0,99689.24
838,839,195169.0,588313.4588574345,588912,1952.9985090010307,1954,99933.0,99831.432
839,840,195169.0,588313.4588574345,588493,1952.9985090010307,1953,99933.0,99902.512
840,841,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
841,842,195169.0,588313.4588574345,588493,1952.9985090010307,1953,99933.0,99902.512
842,843,195169.0,588313.4588574345,588073,1952.9985090010307,1952,99933.0,99973.864
843,844,195169.0,588313.4588574345,588073,1952.9985090010307,1952,99933.0,99973.864
844,845,195169.0,588313.4588574345,588912,1952.9985090010307,1954,99933.0,99831.432
845,846,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
846,847,195169.0,588313.4588574345,588760,1952.9985090010307,1954,99933.0,99857.208
847,848,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
848,849,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
849,850,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
850,851,195169.0,588313.4588574345,587921,1952.9985090010307,1951,99933.0,99999.704
851,852,195169.0,588313.4588574345,589523,1952.9985090010307,1957,99933.0,99727.96
852,853,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
853,854,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
854,855,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
855,856,195169.0,588313.4588574345,588836,1952.9985090010307,1954,99933.0,99844.32
856,857,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
857,858,195169.0,588313.4588574345,588836,1952.9985090010307,1954,99933.0,99844.32
858,859,195169.0,588313.4588574345,589523,1952.9985090010307,1957,99933.0,99727.96
859,860,195169.0,588313.4588574345,588111,1952.9985090010307,1952,99933.0,99967.408
860,861,195169.0,588313.4588574345,588951,1952.9985090010307,1955,99933.0,99824.824
861,862,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
862,863,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
863,864,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
864,865,195169.0,588313.4588574345,585136,1952.9985090010307,1942,99933.0,100475.664
865,866,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
866,867,195169.0,588313.4588574345,589179,1952.9985090010307,1955,99933.0,99786.2
867,868,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
868,869,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
869,870,195169.0,588313.4588574345,588302,1952.9985090010307,1952,99933.0,99934.944
870,871,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
871,872,195169.0,588313.4588574345,587272,1952.9985090010307,1949,99933.0,100110.224
872,873,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
873,874,195169.0,588313.4588574345,586395,1952.9985090010307,1946,99933.0,100259.936
874,875,195169.0,588313.4588574345,588493,1952.9985090010307,1953,99933.0,99902.512
875,876,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
876,877,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
877,878,195169.0,588313.4588574345,588989,1952.9985090010307,1955,99933.0,99818.376
878,879,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
879,880,195169.0,588313.4588574345,589065,1952.9985090010307,1955,99933.0,99805.504
880,881,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
881,882,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
882,883,195169.0,588313.4588574345,588760,1952.9985090010307,1954,99933.0,99857.208
883,884,195169.0,588313.4588574345,588111,1952.9985090010307,1952,99933.0,99967.408
884,885,195169.0,588313.4588574345,587730,1952.9985090010307,1951,99933.0,100032.208
885,886,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
886,887,195169.0,588313.4588574345,589103,1952.9985090010307,1955,99933.0,99799.072
887,888,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
888,889,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
889,890,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
890,891,195169.0,588313.4588574345,588073,1952.9985090010307,1952,99933.0,99973.864
891,892,195169.0,588313.4588574345,587768,1952.9985090010307,1951,99933.0,100025.736
892,893,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
893,894,195169.0,588313.4588574345,587997,1952.9985090010307,1951,99933.0,99986.784
894,895,195169.0,588313.4588574345,587768,1952.9985090010307,1951,99933.0,100025.736
895,896,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
896,897,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
897,898,195169.0,588313.4588574345,589141,1952.9985090010307,1955,99933.0,99792.624
898,899,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
899,900,195169.0,588313.4588574345,587844,1952.9985090010307,1951,99933.0,100012.808
900,901,195169.0,588313.4588574345,588722,1952.9985090010307,1954,99933.0,99863.656
901,902,195169.0,588313.4588574345,588722,1952.9985090010307,1954,99933.0,99863.656
902,903,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
903,904,195169.0,588313.4588574345,587997,1952.9985090010307,1951,99933.0,99986.784
904,905,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
905,906,195169.0,588313.4588574345,588951,1952.9985090010307,1955,99933.0,99824.824
906,907,195169.0,588313.4588574345,588798,1952.9985090010307,1954,99933.0,99850.768
907,908,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
908,909,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
909,910,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
910,911,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
911,912,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
912,913,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
913,914,195169.0,588313.4588574345,589141,1952.9985090010307,1955,99933.0,99792.624
914,915,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
915,916,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
916,917,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
917,918,195169.0,588313.4588574345,588722,1952.9985090010307,1954,99933.0,99863.656
918,919,195169.0,588313.4588574345,589065,1952.9985090010307,1955,99933.0,99805.504
919,920,195169.0,588313.4588574345,589294,1952.9985090010307,1956,99933.0,99766.72
920,921,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
921,922,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
922,923,195169.0,588313.4588574345,588836,1952.9985090010307,1954,99933.0,99844.32
923,924,195169.0,588313.4588574345,588874,1952.9985090010307,1954,99933.0,99837.88
924,925,195169.0,588313.4588574345,588989,1952.9985090010307,1955,99933.0,99818.376
925,926,195169.0,588313.4588574345,588111,1952.9985090010307,1952,99933.0,99967.408
926,927,195169.0,588313.4588574345,587921,1952.9985090010307,1951,99933.0,99999.704
927,928,195169.0,588313.4588574345,592041,1952.9985090010307,1965,99933.0,99303.808
928,929,195169.0,588313.4588574345,587730,1952.9985090010307,1951,99933.0,100032.208
929,930,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
930,931,195169.0,588313.4588574345,587577,1952.9985090010307,1950,99933.0,100058.256
931,932,195169.0,588313.4588574345,588874,1952.9985090010307,1954,99933.0,99837.88
932,933,195169.0,588313.4588574345,588874,1952.9985090010307,1954,99933.0,99837.88
933,934,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
934,935,195169.0,588313.4588574345,586471,1952.9985090010307,1946,99933.0,100246.944
935,936,195169.0,588313.4588574345,587806,1952.9985090010307,1951,99933.0,100019.28
936,937,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
937,938,195169.0,588313.4588574345,587615,1952.9985090010307,1950,99933.0,100051.784
938,939,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
939,940,195169.0,588313.4588574345,588951,1952.9985090010307,1955,99933.0,99824.824
940,941,195169.0,588313.4588574345,588493,1952.9985090010307,1953,99933.0,99902.512
941,942,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
942,943,195169.0,588313.4588574345,587844,1952.9985090010307,1951,99933.0,100012.808
943,944,195169.0,588313.4588574345,589065,1952.9985090010307,1955,99933.0,99805.504
944,945,195169.0,588313.4588574345,588493,1952.9985090010307,1953,99933.0,99902.512
945,946,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416
946,947,195169.0,588313.4588574345,588874,1952.9985090010307,1954,99933.0,99837.88
947,948,195169.0,588313.4588574345,589485,1952.9985090010307,1956,99933.0,99734.4
948,949,195169.0,588313.4588574345,587959,1952.9985090010307,1951,99933.0,99993.248
949,950,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
950,951,195169.0,588313.4588574345,589866,1952.9985090010307,1958,99933.0,99669.976
951,952,195169.0,588313.4588574345,587959,1952.9985090010307,1951,99933.0,99993.248
952,953,195169.0,588313.4588574345,588722,1952.9985090010307,1954,99933.0,99863.656
953,954,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
954,955,195169.0,588313.4588574345,588226,1952.9985090010307,1952,99933.0,99947.856
955,956,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
956,957,195169.0,588313.4588574345,589332,1952.9985090010307,1956,99933.0,99760.288
957,958,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
958,959,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
959,960,195169.0,588313.4588574345,589256,1952.9985090010307,1956,99933.0,99773.152
960,961,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
961,962,195169.0,588313.4588574345,587768,1952.9985090010307,1951,99933.0,100025.736
962,963,195169.0,588313.4588574345,589942,1952.9985090010307,1958,99933.0,99657.136
963,964,195169.0,588313.4588574345,587959,1952.9985090010307,1951,99933.0,99993.248
964,965,195169.0,588313.4588574345,588531,1952.9985090010307,1953,99933.0,99896.056
965,966,195169.0,588313.4588574345,588569,1952.9985090010307,1953,99933.0,99889.616
966,967,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
967,968,195169.0,588313.4588574345,588188,1952.9985090010307,1952,99933.0,99954.32
968,969,195169.0,588313.4588574345,588378,1952.9985090010307,1953,99933.0,99922.04
969,970,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
970,971,195169.0,588313.4588574345,586090,1952.9985090010307,1945,99933.0,100312.112
971,972,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
972,973,195169.0,588313.4588574345,589332,1952.9985090010307,1956,99933.0,99760.288
973,974,195169.0,588313.4588574345,588073,1952.9985090010307,1952,99933.0,99973.864
974,975,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
975,976,195169.0,588313.4588574345,589294,1952.9985090010307,1956,99933.0,99766.72
976,977,195169.0,588313.4588574345,588150,1952.9985090010307,1952,99933.0,99960.768
977,978,195169.0,588313.4588574345,588607,1952.9985090010307,1953,99933.0,99883.16
978,979,195169.0,588313.4588574345,588340,1952.9985090010307,1953,99933.0,99928.496
979,980,195169.0,588313.4588574345,587768,1952.9985090010307,1951,99933.0,100025.736
980,981,195169.0,588313.4588574345,588684,1952.9985090010307,1954,99933.0,99870.096
981,982,195169.0,588313.4588574345,588264,1952.9985090010307,1952,99933.0,99941.408
982,983,195169.0,588313.4588574345,587882,1952.9985090010307,1951,99933.0,100006.344
983,984,195169.0,588313.4588574345,587539,1952.9985090010307,1950,99933.0,100064.72
984,985,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
985,986,195169.0,588313.4588574345,588989,1952.9985090010307,1955,99933.0,99818.376
986,987,195169.0,588313.4588574345,587959,1952.9985090010307,1951,99933.0,99993.248
987,988,195169.0,588313.4588574345,587921,1952.9985090010307,1951,99933.0,99999.704
988,989,195169.0,588313.4588574345,589408,1952.9985090010307,1956,99933.0,99747.424
989,990,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
990,991,195169.0,588313.4588574345,588645,1952.9985090010307,1954,99933.0,99876.72
991,992,195169.0,588313.4588574345,588798,1952.9985090010307,1954,99933.0,99850.768
992,993,195169.0,588313.4588574345,588035,1952.9985090010307,1952,99933.0,99980.328
993,994,195169.0,588313.4588574345,588874,1952.9985090010307,1954,99933.0,99837.88
994,995,195169.0,588313.4588574345,588951,1952.9985090010307,1955,99933.0,99824.824
995,996,195169.0,588313.4588574345,588111,1952.9985090010307,1952,99933.0,99967.408
996,997,195169.0,588313.4588574345,587730,1952.9985090010307,1951,99933.0,100032.208
997,998,195169.0,588313.4588574345,589218,1952.9985090010307,1956,99933.0,99779.584
998,999,195169.0,588313.4588574345,588455,1952.9985090010307,1953,99933.0,99908.96
999,1000,195169.0,588313.4588574345,588417,1952.9985090010307,1953,99933.0,99915.416


==> data/error_analysis.csv <==
,resistance,m_std,r_std,m_mean,e_mean,r_error
9,1,0.21186575158149498,0.02111170347081743,1003.5464541000001,1001.0,0.2543910189810309
21,50,26.57068786157387,0.053251672634929505,49896.4380776,49984.0,0.1751799023687511
1,100,91.3165379071146,0.09140827878772184,99899.636136,99928.0,0.028384300696500494
10,200,483.06584149939215,0.24082290846401644,200589.65510399998,199910.0,0.33998054324444793
14,300,885.0887457054247,0.2931750908406082,301897.662304,299865.0,0.677859137945408
17,400,1714.0919068625647,0.4243660045618187,403918.289504,399802.0,1.0295820190994507
20,500,2220.733016003753,0.43803427696493996,506976.99536,500065.0,1.3822193834801477
24,600,3394.466938471009,0.5556461008149777,610904.482816,600030.0,1.812323186507342
27,700,5767.281512486058,0.8061169741711927,715439.780736,699900.0,2.2202858602657587
30,800,7004.232501912476,0.8536170677155027,820535.6672,799910.0,2.5784984810791247
0,1000,9389.717791582814,0.9076352736040633,1034525.4382079999,1000815.0,3.3682986573942157


==> data/mad200_switching.csv <==
measurement,operation,xbar_array,bit_line,source_line,word_line,duration,voltage,current,resistance,status
2,read,Pseudo,8,55,55,1000,1082,31697,6483,0
3,read,Pseudo,8,55,55,1000,1008,29524,6960,0
4,read,Pseudo,8,55,55,1000,1212,35497,5789,0
5,read,Pseudo,8,55,55,1000,1264,37017,5551,0
6,read,Pseudo,8,55,55,1000,1255,36743,5593,0
7,read,Pseudo,8,55,55,1000,1172,34321,5987,0
8,read,Pseudo,8,55,55,1000,1339,39202,5242,0
9,read,Pseudo,8,55,55,1000,1388,40637,5057,0
10,read,Pseudo,8,55,55,1000,1403,41085,5002,0
11,read,Pseudo,8,55,55,1000,1402,41060,5005,0
12,read,Pseudo,8,55,55,1000,1402,41065,5004,0
13,read,Pseudo,8,55,55,1000,1402,41072,5003,0
14,read,Pseudo,8,55,55,1000,1350,39547,5196,0
15,read,Pseudo,8,55,55,1000,1284,37602,5465,0
16,read,Pseudo,8,55,55,1000,1326,38823,5293,0
17,read,Pseudo,8,55,55,1000,1360,39842,5158,0
18,read,Pseudo,8,55,55,1000,1307,38267,5370,0
19,read,Pseudo,8,55,55,1000,1397,40924,5021,0
20,read,Pseudo,8,55,55,1000,1314,38487,5339,0
21,read,Pseudo,8,55,55,1000,1299,38028,5404,0
22,read,Pseudo,8,55,55,1000,1301,38092,5395,0
23,read,Pseudo,8,55,55,1000,1226,35900,5724,0
24,read,Pseudo,8,55,55,1000,1278,37416,5492,0
25,read,Pseudo,8,55,55,1000,1181,34576,5943,0
26,read,Pseudo,8,55,55,1000,1386,40580,5064,0
27,read,Pseudo,8,55,55,1000,1292,37826,5433,0
28,read,Pseudo,8,55,55,1000,1342,39290,5230,0
29,read,Pseudo,8,55,55,1000,1424,41699,4928,0
30,read,Pseudo,8,55,55,1000,1347,39447,5209,0
31,read,Pseudo,8,55,55,1000,1450,42452,4841,0
32,read,Pseudo,8,55,55,1000,1781,52156,3940,0
33,read,Pseudo,8,55,55,1000,206,57626,3566,0
34,read,Pseudo,8,55,55,1000,229,64026,3210,0
35,read,Pseudo,8,55,55,1000,225,62990,3262,0
36,read,Pseudo,8,55,55,1000,223,62531,3286,0
37,read,Pseudo,8,55,55,1000,215,60115,3418,0
38,read,Pseudo,8,55,55,1000,220,61494,3342,0
39,read,Pseudo,8,55,55,1000,241,67510,3044,0
40,read,Pseudo,8,55,55,1000,242,67713,3035,0
41,read,Pseudo,8,55,55,1000,231,64646,3179,0
42,read,Pseudo,8,55,55,1000,207,58096,3537,0
43,read,Pseudo,8,55,55,1000,222,62060,3311,0
44,read,Pseudo,8,55,55,1000,240,67254,3056,0
45,read,Pseudo,8,55,55,1000,234,65480,3138,0
46,read,Pseudo,8,55,55,1000,230,64411,3190,0
47,read,Pseudo,8,55,55,1000,241,67531,3043,0
48,read,Pseudo,8,55,55,1000,240,67350,3051,0
49,read,Pseudo,8,55,55,1000,234,65469,3139,0
50,read,Pseudo,8,55,55,1000,225,63075,3258,0
51,read,Pseudo,8,55,55,1000,225,63161,3254,0
52,reset,Pseudo,8,55,55,1000,225,63161,3254,0
53,read,Pseudo,8,55,55,1000,788,2635,77971,0
54,read,Pseudo,8,55,55,1000,775,2593,79248,0
55,read,Pseudo,8,55,55,1000,743,2484,82723,0
56,read,Pseudo,8,55,55,1000,684,2288,89811,0
57,read,Pseudo,8,55,55,1000,699,2336,87938,0
58,read,Pseudo,8,55,55,1000,735,2458,83603,0
59,read,Pseudo,8,55,55,1000,710,2375,86498,0
60,read,Pseudo,8,55,55,1000,748,2500,82187,0
61,read,Pseudo,8,55,55,1000,737,2464,83387,0
62,read,Pseudo,8,55,55,1000,779,2603,78937,0
63,read,Pseudo,8,55,55,1000,758,2533,81115,0
64,read,Pseudo,8,55,55,1000,774,2588,79384,0
65,read,Pseudo,8,55,55,1000,732,2448,83925,0
66,read,Pseudo,8,55,55,1000,775,2591,79295,0
67,read,Pseudo,8,55,55,1000,727,2429,84586,0
68,read,Pseudo,8,55,55,1000,751,2510,81853,0
69,read,Pseudo,8,55,55,1000,784,2621,78396,0
70,read,Pseudo,8,55,55,1000,774,2588,79404,0
71,read,Pseudo,8,55,55,1000,827,2765,74313,0
72,read,Pseudo,8,55,55,1000,791,2645,77692,0
73,read,Pseudo,8,55,55,1000,819,2738,75047,0
74,read,Pseudo,8,55,55,1000,754,2520,81522,0
75,read,Pseudo,8,55,55,1000,786,2629,78152,0
76,read,Pseudo,8,55,55,1000,700,2339,87828,0
77,read,Pseudo,8,55,55,1000,796,2662,77182,0
78,read,Pseudo,8,55,55,1000,774,2588,79396,0
79,read,Pseudo,8,55,55,1000,798,2668,77013,0
80,read,Pseudo,8,55,55,1000,680,2272,90441,0
81,read,Pseudo,8,55,55,1000,842,2813,73029,0
82,read,Pseudo,8,55,55,1000,679,2270,90528,0
83,read,Pseudo,8,55,55,1000,625,2090,98323,0
84,read,Pseudo,8,55,55,1000,604,2018,101796,0
85,read,Pseudo,8,55,55,1000,761,2544,80765,0
86,read,Pseudo,8,55,55,1000,790,2641,77782,0
87,read,Pseudo,8,55,55,1000,775,2591,79299,0
88,read,Pseudo,8,55,55,1000,688,2300,89318,0
89,read,Pseudo,8,55,55,1000,771,2577,79726,0
90,read,Pseudo,8,55,55,1000,764,2554,80459,0
91,read,Pseudo,8,55,55,1000,801,2679,76679,0
92,read,Pseudo,8,55,55,1000,772,2580,79628,0
93,read,Pseudo,8,55,55,1000,612,2044,100495,0
94,read,Pseudo,8,55,55,1000,707,2363,86951,0
95,read,Pseudo,8,55,55,1000,606,2028,101329,0
96,read,Pseudo,8,55,55,1000,766,2561,80219,0
97,read,Pseudo,8,55,55,1000,691,2311,88914,0
98,read,Pseudo,8,55,55,1000,767,2564,80123,0
99,read,Pseudo,8,55,55,1000,709,2370,86689,0
100,read,Pseudo,8,55,55,1000,741,2478,82906,0
101,read,Pseudo,8,55,55,1000,664,2220,92556,0
102,read,Pseudo,8,55,55,1000,766,2562,80195,0
103,set,Pseudo,8,55,55,1000,766,2562,80195,0
104,read,Pseudo,8,55,55,1000,1260,36911,5567,0
105,read,Pseudo,8,55,55,1000,1522,44575,4610,0
106,read,Pseudo,8,55,55,1000,1327,38850,5289,0
107,read,Pseudo,8,55,55,1000,1317,38573,5327,0
108,read,Pseudo,8,55,55,1000,1501,43968,4674,0
109,read,Pseudo,8,55,55,1000,1570,45982,4469,0
110,read,Pseudo,8,55,55,1000,1793,52512,3913,0
111,read,Pseudo,8,55,55,1000,1652,48381,4248,0
112,read,Pseudo,8,55,55,1000,1529,44778,4589,0
113,read,Pseudo,8,55,55,1000,1562,45754,4491,0
114,read,Pseudo,8,55,55,1000,1263,36997,5554,0
115,read,Pseudo,8,55,55,1000,1430,41892,4905,0
116,read,Pseudo,8,55,55,1000,1416,41457,4957,0
117,read,Pseudo,8,55,55,1000,1235,36168,5682,0
118,read,Pseudo,8,55,55,1000,1300,38066,5398,0
119,read,Pseudo,8,55,55,1000,1331,38977,5272,0
120,read,Pseudo,8,55,55,1000,1449,42427,4844,0
121,read,Pseudo,8,55,55,1000,1523,44613,4606,0
122,read,Pseudo,8,55,55,1000,1433,41958,4898,0
123,read,Pseudo,8,55,55,1000,1491,43674,4705,0
124,read,Pseudo,8,55,55,1000,1407,41215,4986,0
125,read,Pseudo,8,55,55,1000,1395,40859,5029,0
126,read,Pseudo,8,55,55,1000,1516,44407,4628,0
127,read,Pseudo,8,55,55,1000,1315,38510,5336,0
128,read,Pseudo,8,55,55,1000,1479,43303,4746,0
129,read,Pseudo,8,55,55,1000,1492,43689,4704,0
130,read,Pseudo,8,55,55,1000,1470,43054,4773,0
131,read,Pseudo,8,55,55,1000,1512,44269,4642,0
132,read,Pseudo,8,55,55,1000,1437,42081,4883,0
133,read,Pseudo,8,55,55,1000,1368,40057,5130,0
134,read,Pseudo,8,55,55,1000,1474,43158,4762,0
135,read,Pseudo,8,55,55,1000,1378,40343,5094,0
136,read,Pseudo,8,55,55,1000,1421,41601,4940,0
137,read,Pseudo,8,55,55,1000,1535,44957,4571,0
138,read,Pseudo,8,55,55,1000,1370,40119,5122,0
139,read,Pseudo,8,55,55,1000,1453,42565,4828,0
140,read,Pseudo,8,55,55,1000,1390,40707,5048,0
141,read,Pseudo,8,55,55,1000,1451,42487,4837,0
142,read,Pseudo,8,55,55,1000,1418,41533,4948,0
143,read,Pseudo,8,55,55,1000,1504,44060,4664,0
144,read,Pseudo,8,55,55,1000,1438,42119,4879,0
145,read,Pseudo,8,55,55,1000,1330,38963,5274,0
146,read,Pseudo,8,55,55,1000,1394,40820,5034,0
147,read,Pseudo,8,55,55,1000,1546,45262,4540,0
148,read,Pseudo,8,55,55,1000,1363,39925,5147,0
149,read,Pseudo,8,55,55,1000,1381,40455,5080,0
150,read,Pseudo,8,55,55,1000,1697,49702,4135,0
151,read,Pseudo,8,55,55,1000,1648,48267,4258,0
152,read,Pseudo,8,55,55,1000,1779,52093,3945,0
153,read,Pseudo,8,55,55,1000,1775,51994,3952,0
154,reset,Pseudo,8,55,55,1000,1775,51994,3952,0
155,read,Pseudo,8,55,55,1000,423,1415,145177,0
156,read,Pseudo,8,55,55,1000,511,1707,120379,0
157,read,Pseudo,8,55,55,1000,505,1689,121615,0
158,read,Pseudo,8,55,55,1000,502,1678,122456,0
159,read,Pseudo,8,55,55,1000,493,1647,124770,0
160,read,Pseudo,8,55,55,1000,494,1652,124356,0
161,read,Pseudo,8,55,55,1000,440,1471,139701,0
162,read,Pseudo,8,55,55,1000,471,1574,130532,0
163,read,Pseudo,8,55,55,1000,484,1618,126973,0
164,read,Pseudo,8,55,55,1000,432,1443,142393,0
165,read,Pseudo,8,55,55,1000,460,1536,133740,0
166,read,Pseudo,8,55,55,1000,424,1417,144981,0
167,read,Pseudo,8,55,55,1000,437,1459,140763,0
168,read,Pseudo,8,55,55,1000,447,1494,137495,0
169,read,Pseudo,8,55,55,1000,405,1353,151812,0
170,read,Pseudo,8,55,55,1000,407,1359,151143,0
171,read,Pseudo,8,55,55,1000,407,1360,151086,0
172,read,Pseudo,8,55,55,1000,458,1532,134085,0
173,read,Pseudo,8,55,55,1000,478,1598,128594,0
174,read,Pseudo,8,55,55,1000,460,1539,133463,0
175,read,Pseudo,8,55,55,1000,417,1394,147355,0
176,read,Pseudo,8,55,55,1000,412,1379,148990,0
177,read,Pseudo,8,55,55,1000,470,1570,130850,0
178,read,Pseudo,8,55,55,1000,409,1368,150157,0
179,read,Pseudo,8,55,55,1000,404,1351,152013,0
180,read,Pseudo,8,55,55,1000,475,1587,129483,0
181,read,Pseudo,8,55,55,1000,415,1387,148072,0
182,read,Pseudo,8,55,55,1000,462,1543,133143,0
183,read,Pseudo,8,55,55,1000,452,1512,135849,0
184,read,Pseudo,8,55,55,1000,397,1326,154951,0
185,read,Pseudo,8,55,55,1000,446,1490,137860,0
186,read,Pseudo,8,55,55,1000,462,1543,133099,0
187,read,Pseudo,8,55,55,1000,397,1328,154684,0
188,read,Pseudo,8,55,55,1000,461,1540,133374,0
189,read,Pseudo,8,55,55,1000,426,1425,144151,0
190,read,Pseudo,8,55,55,1000,460,1537,133651,0
191,read,Pseudo,8,55,55,1000,404,1350,152171,0
192,read,Pseudo,8,55,55,1000,452,1510,136032,0
193,read,Pseudo,8,55,55,1000,456,1523,134882,0
194,read,Pseudo,8,55,55,1000,408,1362,150789,0
195,read,Pseudo,8,55,55,1000,461,1542,133187,0
196,read,Pseudo,8,55,55,1000,384,1285,159904,0
197,read,Pseudo,8,55,55,1000,386,1291,159098,0
198,read,Pseudo,8,55,55,1000,395,1322,155430,0
199,read,Pseudo,8,55,55,1000,451,1507,136320,0
200,read,Pseudo,8,55,55,1000,388,1296,158488,0
201,read,Pseudo,8,55,55,1000,393,1313,156396,0
202,read,Pseudo,8,55,55,1000,387,1295,158675,0
203,read,Pseudo,8,55,55,1000,396,1324,155205,0
204,read,Pseudo,8,55,55,1000,426,1423,144344,0
205,set,Pseudo,8,55,55,1000,426,1423,144344,0
206,read,Pseudo,8,55,55,1000,1581,46293,4439,0
207,read,Pseudo,8,55,55,1000,1291,37811,5435,0
208,read,Pseudo,8,55,55,1000,1145,33538,6127,0
209,read,Pseudo,8,55,55,1000,1419,41562,4944,0
210,read,Pseudo,8,55,55,1000,1581,46315,4437,0
211,read,Pseudo,8,55,55,1000,1576,46160,4452,0
212,read,Pseudo,8,55,55,1000,186,52059,3947,0
213,read,Pseudo,8,55,55,1000,1688,49447,4156,0
214,read,Pseudo,8,55,55,1000,1585,46426,4426,0
215,read,Pseudo,8,55,55,1000,1623,47520,4324,0
216,read,Pseudo,8,55,55,1000,1667,48812,4210,0
217,read,Pseudo,8,55,55,1000,1685,49346,4164,0
218,read,Pseudo,8,55,55,1000,1576,46158,4452,0
219,read,Pseudo,8,55,55,1000,187,52508,3914,0
220,read,Pseudo,8,55,55,1000,1774,51967,3954,0
221,read,Pseudo,8,55,55,1000,1614,47255,4349,0
222,read,Pseudo,8,55,55,1000,1530,44798,4587,0
223,read,Pseudo,8,55,55,1000,1586,46441,4425,0
224,read,Pseudo,8,55,55,1000,1344,39347,5223,0
225,read,Pseudo,8,55,55,1000,1774,51957,3955,0
226,read,Pseudo,8,55,55,1000,1786,52300,3929,0
227,read,Pseudo,8,55,55,1000,1520,44523,4616,0
228,read,Pseudo,8,55,55,1000,1643,48111,4271,0
229,read,Pseudo,8,55,55,1000,1663,48714,4218,0
230,read,Pseudo,8,55,55,1000,1687,49413,4159,0
231,read,Pseudo,8,55,55,1000,190,53266,3858,0
232,read,Pseudo,8,55,55,1000,198,55467,3705,0
233,read,Pseudo,8,55,55,1000,197,55286,3717,0
234,read,Pseudo,8,55,55,1000,1543,45190,4547,0
235,read,Pseudo,8,55,55,1000,1742,51022,4028,0
236,read,Pseudo,8,55,55,1000,1651,48344,4251,0
237,read,Pseudo,8,55,55,1000,1495,43784,4693,0
238,read,Pseudo,8,55,55,1000,1573,46067,4461,0
239,read,Pseudo,8,55,55,1000,1593,46640,4406,0
240,read,Pseudo,8,55,55,1000,1601,46898,4382,0
241,read,Pseudo,8,55,55,1000,1651,48342,4251,0
242,read,Pseudo,8,55,55,1000,1673,48982,4195,0
243,read,Pseudo,8,55,55,1000,1597,46757,4395,0
244,read,Pseudo,8,55,55,1000,1546,45270,4539,0
245,read,Pseudo,8,55,55,1000,1635,47885,4292,0
246,read,Pseudo,8,55,55,1000,1397,40910,5023,0
247,read,Pseudo,8,55,55,1000,1503,44031,4667,0
248,read,Pseudo,8,55,55,1000,1613,47246,4350,0
249,read,Pseudo,8,55,55,1000,1513,44305,4638,0
250,read,Pseudo,8,55,55,1000,1672,48958,4197,0
251,read,Pseudo,8,55,55,1000,1742,51019,4028,0
252,read,Pseudo,8,55,55,1000,1558,45624,4504,0
253,read,Pseudo,8,55,55,1000,1620,47452,4331,0
254,read,Pseudo,8,55,55,1000,1616,47313,4343,0
255,read,Pseudo,8,55,55,1000,1618,47391,4336,0
256,reset,Pseudo,8,55,55,1000,1618,47391,4336,0
257,read,Pseudo,8,55,55,1000,536,1792,114615,0
258,read,Pseudo,8,55,55,1000,661,2211,92914,0
259,read,Pseudo,8,55,55,1000,679,2271,90482,0
260,read,Pseudo,8,55,55,1000,560,1871,109818,0
261,read,Pseudo,8,55,55,1000,618,2067,99379,0
262,read,Pseudo,8,55,55,1000,547,1830,112283,0
263,read,Pseudo,8,55,55,1000,692,2314,88791,0
264,read,Pseudo,8,55,55,1000,664,2220,92545,0
265,read,Pseudo,8,55,55,1000,598,2000,102711,0
266,read,Pseudo,8,55,55,1000,567,1896,108355,0
267,read,Pseudo,8,55,55,1000,648,2166,94839,0
268,read,Pseudo,8,55,55,1000,585,1955,105063,0
269,read,Pseudo,8,55,55,1000,631,2110,97355,0
270,read,Pseudo,8,55,55,1000,540,1806,113725,0
271,read,Pseudo,8,55,55,1000,601,2010,102223,0
272,read,Pseudo,8,55,55,1000,538,1799,114217,0
273,read,Pseudo,8,55,55,1000,560,1872,109758,0
274,read,Pseudo,8,55,55,1000,619,2069,99299,0
275,read,Pseudo,8,55,55,1000,560,1871,109825,0
276,read,Pseudo,8,55,55,1000,571,1908,107696,0
277,read,Pseudo,8,55,55,1000,608,2033,101068,0
278,read,Pseudo,8,55,55,1000,636,2126,96637,0
279,read,Pseudo,8,55,55,1000,574,1918,107116,0
280,read,Pseudo,8,55,55,1000,631,2109,97437,0
281,read,Pseudo,8,55,55,1000,653,2183,94124,0
282,read,Pseudo,8,55,55,1000,587,1962,104687,0
283,read,Pseudo,8,55,55,1000,626,2093,98162,0
284,read,Pseudo,8,55,55,1000,651,2176,94428,0
285,read,Pseudo,8,55,55,1000,639,2136,96175,0
286,read,Pseudo,8,55,55,1000,592,1978,103843,0
287,read,Pseudo,8,55,55,1000,588,1967,104429,0
288,read,Pseudo,8,55,55,1000,606,2024,101495,0
289,read,Pseudo,8,55,55,1000,627,2096,98036,0
290,read,Pseudo,8,55,55,1000,500,1672,122876,0
291,read,Pseudo,8,55,55,1000,518,1731,118694,0
292,read,Pseudo,8,55,55,1000,569,1904,107913,0
293,read,Pseudo,8,55,55,1000,506,1693,121358,0
294,read,Pseudo,8,55,55,1000,566,1893,108516,0
295,read,Pseudo,8,55,55,1000,503,1680,122298,0
296,read,Pseudo,8,55,55,1000,559,1870,109870,0
297,read,Pseudo,8,55,55,1000,498,1663,123517,0
298,read,Pseudo,8,55,55,1000,551,1841,111606,0
299,read,Pseudo,8,55,55,1000,538,1797,114306,0
300,read,Pseudo,8,55,55,1000,495,1656,124087,0
301,read,Pseudo,8,55,55,1000,546,1825,112573,0
302,read,Pseudo,8,55,55,1000,517,1730,118764,0
303,read,Pseudo,8,55,55,1000,571,1910,107588,0
304,read,Pseudo,8,55,55,1000,590,1972,104173,0
305,read,Pseudo,8,55,55,1000,564,1886,108949,0
306,read,Pseudo,8,55,55,1000,533,1783,115222,0

